Measurement of event-shape observables in $Z \to \ell^{+} \ell^{-}$ events in $pp$ collisions at $\sqrt{s}=7$ TeV with the ATLAS detector at the LHC

Event-shape observables measured using charged particles in inclusive $Z$-boson events are presented, using the electron and muon decay modes of the $Z$ bosons. The measurements are based on an integrated luminosity of $1.1 {\rm fb}^{-1}$ of proton--proton collisions recorded by the ATLAS detector at the LHC at a centre-of-mass energy $\sqrt{s}=7$ TeV. Charged-particle distributions, excluding the lepton--antilepton pair from the $Z$-boson decay, are measured in different ranges of transverse momentum of the $Z$ boson. Distributions include multiplicity, scalar sum of transverse momenta, beam thrust, transverse thrust, spherocity, and $\mathcal{F}$-parameter, which are in particular sensitive to properties of the underlying event at small values of the $Z$-boson transverse momentum. The Sherpa event generator shows larger deviations from the measured observables than Pythia8 and Herwig7. Typically, all three Monte Carlo generators provide predictions that are in better agreement with the data at high $Z$-boson transverse momenta than at low $Z$-boson transverse momenta and for the observables that are less sensitive to the number of charged particles in the event.

==> Implemented_changes.txt <==
* Abstract:
  Instead of writing:
  "The Sherpa event generator shows larger deviations from the measured observables
   than Pythia 8 and Herwig 7."
  we now simply state in a more neutral way:
  "The measured observables are compared with predictions from Pythia 8, Sherpa, and Herwig 7."

* Two additional references for the definition of beam thrust which we added
  (in version 2: 20, 21).

* line 48: A comma was added after "momenta"

* Page 2: Table of Contents was removed

* Section 1:
  Page 3:
  Lines 13-14:
  "This study contains information about aspects of the UE which were not explored by previous experiments" -->
  "This paper contains information about aspects of the UE which were not explored by previous studies"

* Section 2:
  line 40: were calculated *using* primary charged particles
  Line 57: in the footnote added "p_T" after "The transverse momentum"*

* Page 3/4:
  Added in the definition of sumpt (p. 3, line 50) and in equations 1, 2, 3, and 4 an index i.

* Page 5:
  line 6: "after removal of" --> "after removing the"

  lines 14-16:
    “Events at small pT(`+`) are expected to be particularly sensitive to the UE
     activity (see Section 1). Events with large pT(`+`) values (_ 25 GeV) are 
     expected to contain significant contributions from jet production coming from 
     the hard scattering process (see Section 1)”
--> "As mentioned in Section 1, Events at small pT(`+`) are expected to be particularly sensitive to the UE
     activity, while events with large pT(`+`) values (_ 25 GeV) are expected to contain significant
     contributions from jet production coming from the hard scattering process.”

* Section 3:
  Page 6:
  "with an electron transverse energy threshold of 12 GeV."
  --> "with an electron transverse energy threshold of 12 GeV for each electron."
  "requires the presence of a muon candidate"
  --> "requires the presence of at least one muon candidate"

* Section 4:
  Line 29: samples for *the* signal and *the* various background
  Line 49: "pp->Z(-->ll)+X" --> "pp-->Z+X, Z-->ll"

* Page 7:
  Line 28-29 
  "and modelled differently in Pythia 8 from Sherpa and Herwig 7."
  --> "and modelled differently in Pythia 8 compared to Sherpa and Herwig 7."

* Section 5.1:
  Page 8:
  line 8: and *of* |d0|< 3 x 
  line 15: "around" --> "about"

* Section 5.2:
  Line 21: "following criteria identical to ..."
           --> following criteria, identical to...Ref[44], were selected"
  Line 35: |z_0 \sin\theta| --> |z_0| \sin\theta

* Section 5.4,
  Page 9:
  Line 39: pseudo-vertices --> "pseudo-vertices"

* Page 10:
  Line 8: 
  comma: after z_{rdm,i}

* Section 5.6:
  Page 12:
  line 39: 
  "to have binning fine enough to best see" --> "to have a fine enough binning to best see"

* Page 13:
  Line 51: 
  "response matrix using variations of the track reconstruction efficiencies"
  --> "response matrix taking into account variations of the track reconstruction efficiencies"

* Page 32:
  line 33: 
  "are more difficult to describe" --> "are less well described"





==> Referee_report_details.txt <==

++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++

Dear referee,

many thanks for the review of our paper draft!

We have implemented most of your suggested changes.
Please find below our answers.

In addition, we have implemented the following changes:

* Abstract:
  Instead of writing:
  "The Sherpa event generator shows larger deviations from the measured observables
   than Pythia 8 and Herwig 7."
  we now simply state in a more neutral way:
  "The measured observables are compared with predictions from Pythia 8, Sherpa, and Herwig 7."

* The authors of Ref. 20 asked us to add two additional references
  for the definition of beam thrust which we added.

Best regards,
.....


>Abstract:
>
>Line 40: I would not mention in the abstract “excluding the lepton–antilepton pair from the Z-boson decay”,
>I regard it as too detailed at this stage
We would like to leave it as it is to make clear that we only use charged
particles that are not directly connected with the Z-boson decay.


>Line 48: add a comma after momenta
Implemented as suggested


>Page 2:
>I would remove the Table of Contents, I believe it is not the standard for EPJC
Removed as suggested


>Section 1:
>Page 3:
>Lines 13-14:
>This study contains information about aspects of the UE which were not explored by previous experiments-->
>This paper contains information about aspects of the UE which were not explored by previous studies
Implemented as suggested


>Section 2:
>line 40: were calculated *using* primary charged particles
Implemented as suggested


>line 41: ctau of at least 10mm --> shouldn’t it be *at most* 10 mm for primaries?
Primary particles as defined in the analysis need to have a sufficiently long lifetime
to be considered as such; hence, we write "at least".


>Line 57: in the footnote, The transverse momentum *p_T*
Implemented as suggested


>Page 4:
>In equation (6) the index i running on the charged particles in the event is explicit, but not in eqns. 1,2,3,4 .
>For a consistent notation, it shoud be added in my opinion.
We had this in a former version before submission. Since we use
sum p_T several times in the text, an index disturbs the text image.
We will implement the modication as suggested and define the abbreviation
sum_i p_T,i = sum p_T in order to avoid disturbance of the text image.


>Page 5:
>line 6: after removal of --> after removing the
Implemented as suggested


>lines 14-16: Slight rephrasing:
>“Events at small pT(`+`) are expected to be particularly sensitive to the UE
>activity (see Section 1). Events with large pT(`+`) values (_ 25 GeV) are expected to contain significant
>contributions from jet production coming from the hard scattering process (see Section 1)”
>--> As mentioned in Section 1, Events at small pT(`+`) are expected to be particularly sensitive to the UE
>Activity, while events with large pT(`+`) values (_ 25 GeV) are expected to contain significant
>contributions from jet production coming from the hard scattering process.”
Implemented as suggested


>Section 3:
>Page 6:
>Just a clarification:
>The dielectron trigger has a threshold of 12 GeV applied to each of the two electrons?
The trigger requires the threshold of 12 GeV for each of the two electrons.
Will specify this in the text as follows:
"with an electron transverse energy threshold of 12 GeV."
--> "with an electron transverse energy threshold of 12 GeV for each electron."


>In the muon trigger the requirement 11 GeV and 18 GeV are applied to one or two muons?
The muon trigger is a single-muon trigger with requirements as described in the text.
(In the analysis, we require to have exactly two muons with each of them
 having at least pT>20 GeV.) We will modify the text as follows:
"requires the presence of a muon candidate"
--> "requires the presence of at least one muon candidate"


>Section 4:
>Line 29: samples for *the* signal and *the* various background
Implemented as suggested


>Line 49: I would rewrite pp->Z(-->ll)+X as pp-->Z+X, Z-->ll
Implemented as suggested


>Page 7:
>Line 28-29 specific and modelled differently in Pythia 8 *compared to* Sherpa and Herwig 7.
Implemented as suggested


>Section 5.1:
>Page 8:
>line 8: and *of* |d0|< 3 x etc
Implemented as suggested


>line 15: around-->about
Implemented as suggested


>Section 5.2:
>Line 21: following criteria identical to ...--> following criteria, identical to...Ref[44], were selected
Implemented as suggested


>In Cut 7., the absolute value embeds both z0 and sin(theta), while in Ref [44] only z0. Clearly, sin(theta) is
>alway positive so it does not make a difference, but I would keep the same notation, just for clarity.
Implemented as suggested


>Section 5.4,
>Page 9:
>Line 39: te first time the concept of pseudo-vertex is introduced, I would suggest to do it between quotes,
>“psudo-vertices”
Implemented as suggested


>Page 10:
>Line 8: add a comma: corresponding to z_{rdm,i} *,* each containing...
Implemented as suggested


>Section 5.6:
>Page 12:
>line 39: to have binning fine enough to best see --> to have a fine enough binning to best see
Implemented as suggested


>Page 13:
>Line 51: response matrix using variations of the track reconstruction efficiencies
>     --> response matrix taking into account variations of the track reconstruction efficiencies.
Implemented as suggested


>Section 6:
>Page 16:
>lines 42-44. This is the only conceptual comment I have on the analysis: you have chosen not to combine the
>electron and muon channels, although they are in good agreement with each other, because the systematic
>errors are dominantly correlated between the two. But this was done in the ATLAS UE study in inclusive Z
>boson production at 7 TeV (your Ref [13]), taking properly into account correlated and uncorrelated
>uncertaities. Could you motivate a bit further this choice? Combining the two channels would also allow to
>present the information shown in figs 1-14 in a substantially more compact way.
As we write in the paper draft, the ee and mumu results are dominated by common
systematics and therefore a combined result would show only a marginally improved
precision. Given the amount of additional work compared to the gain in precision
and the fading manpower to work on this specific analysis we abstain from such
a combination.


>Page 32:
>line 33: are more difficult to describe• are less well described
Implemented as suggested

+++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++++



